The Completed SDSS-IV extended Baryon Oscillation Spectroscopic Survey: BAO and RSD measurements from the anisotropic power spectrum of the Quasar sample between redshift 0.8 and 2.2

We measure the clustering of quasars of the final data release (DR16) of eBOSS. The sample contains $343\,708$ quasars between redshifts $0.8\leq z\leq2.2$ over $4699\,\mathrm{deg}^2$. We calculate the Legendre multipoles (0,2,4) of the anisotropic power spectrum and perform a BAO and a Full-Shape (FS) analysis at the effective redshift $z{\rm eff}=1.480$. The errors include systematic errors that amount to 1/3 of the statistical error. The systematic errors comprise a modelling part studied using a blind N-Body mock challenge and observational effects studied with approximate mocks to account for various types of redshift smearing and fibre collisions. For the BAO analysis, we measure the transverse comoving distance $D_{\rm M}(z_{\rm eff})/r_{\rm drag}=30.60\pm{0.90}$ and the Hubble distance $D_{\rm H}(z_{\rm eff})/r_{\rm drag}=13.34\pm{0.60}$. This agrees with the configuration space analysis, and the consensus yields: $D_{\rm M}(z_{\rm eff})/r_{\rm drag}=30.69\pm{0.80}$ and $D_{\rm H}(z_{\rm eff})/r_{\rm drag}=13.26\pm{0.55}$. In the FS analysis, we fit the power spectrum using a model based on Regularised Perturbation Theory, which includes Redshift Space Distortions and the Alcock-Paczynski effect. The results are $D_{\rm M}(z_{\rm eff})/r_{\rm drag}=30.68\pm{0.90}$ and $D_{\rm H}(z_{\rm eff})/r_{\rm drag}=13.52\pm{0.51}$ and we constrain the linear growth rate of structure $f(z_{\rm eff})\sigma_8(z_{\rm eff})=0.476\pm{0.047}$. Our results agree with the configuration space analysis. The consensus analysis of the eBOSS quasar sample yields: $D_{\rm M}(z_{\rm eff})/r_{\rm drag}=30.21\pm{0.79}$, $D_{\rm H}(z_{\rm eff})/r_{\rm drag}=3.23\pm{0.47}$ and $f(z_{\rm eff})\sigma_8(z_{\rm eff})=0.462\pm{0.045}$ and is consistent with a flat $\Lambda {\rm CDM}$ cosmological model using Planck results.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
